Planetary Mass Determinations from a Simplified Photodynamical Model -- Application To The Complete Kepler Dataset

We use PyDynamicaLC, a model using the least number of, and the least correlated, degrees of freedom needed to derive a photodynamical model, to describe some of the smallest -- and lowest TTV (transit timing variations) amplitude -- of the Kepler planets. We successfully analyze 64 systems containing 218 planets, for 88 of which we were able to determine significant masses (to better than $3\sigma$). We demonstrate consistency with literature results over two orders of magnitude in mass, and for the planets that already had literature mass estimations, we were able to reduce the relative mass error by $\sim22\%$ (median value). Of the planets with determined masses 23 are new mass determinations with no previous significant literature value, including a planet smaller and lighter than Earth (KOI-1977.02 / Kepler-345 b). These results demonstrate the power of photodynamical modeling with the appropriately chosen degrees of freedom. This will become increasingly more important as smaller planets are detected, especially as the TESS mission gathers ever longer-baseline light curves and for the analysis of the future PLATO mission data

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> PyDynamicaLC_paper3_Table1.txt <==
KOI host, Mass , Mass Err, Mass err, Radius, Radius Err, Radius err, LDcoeff1, LDcoeff2, Provenance
[Units] , M_Sol, M_Sol   , M_Sol   , R_Sol , R_Sol     , R_Sol     ,         ,         ,
-------------------------------------------------------------------------------------------------------------------
94      , 1.177, 0.032   , 0.024   , 1.352 , 0.0120    , 0.0130    , 0.320   , 0.305   , 1 
115     , 0.991, 0.032   , 0.033   , 1.023 , 0.0130    , 0.0150    , 0.393   , 0.268   , 1 
137     , 0.983, 0.026   , 0.024   , 0.903 , 0.0080    , 0.0040    , 0.526   , 0.186   , 1 
152     , 1.244, 0.027   , 0.042   , 1.283 , 0.0290    , 0.0150    , 0.320   , 0.305   , 1 
156     , 0.560, 0.031   , 0.031   , 0.715 , 0.0290    , 0.0290    , 0.464   , 0.259   , 3 
157     , 0.986, 0.034   , 0.033   , 1.064 , 0.0120    , 0.0120    , 0.404   , 0.262   , 1 
209     , 1.180, 0.037   , 0.052   , 1.555 , 0.0480    , 0.0360    , 0.317   , 0.303   , 1 
244     , 1.148, 0.035   , 0.033   , 1.334 , 0.0090    , 0.0100    , 0.319   , 0.302   , 1 
248     , 0.541, 0.037   , 0.037   , 0.625 , 0.0180    , 0.0180    , 0.422   , 0.304   , 3 
274     , 1.155, 0.073   , 0.041   , 1.653 , 0.0210    , 0.0150    , 0.347   , 0.291   , 1 
277     , 1.034, 0.022   , 0.022   , 1.629 , 0.0200    , 0.0190    , 0.343   , 0.292   , 1 
279     , 1.334, 0.023   , 0.022   , 1.600 , 0.0280    , 0.0080    , 0.328   , 0.306   , 1 
370     , 1.310, 0.028   , 0.097   , 1.849 , 0.0280    , 0.0290    , 0.324   , 0.305   , 1 
457     , 0.853, 0.009   , 0.011   , 0.771 , 0.0030    , 0.0070    , 0.575   , 0.150   , 1 
500     , 0.725, 0.015   , 0.021   , 0.685 , 0.0040    , 0.0060    , 0.508   , 0.224   , 1 
520     , 0.860, 0.016   , 0.024   , 0.790 , 0.0080    , 0.0080    , 0.582   , 0.145   , 1 
547     , 0.930, 0.059   , 0.059   , 0.843 , 0.0360    , 0.0360    , 0.522   , 0.188   , 3 
620     , 0.929, 0.016   , 0.013   , 0.845 , 0.0130    , 0.0130    , 0.351   , 0.289   , 1 
720     , 0.854, 0.012   , 0.016   , 0.779 , 0.0060    , 0.0070    , 0.509   , 0.196   , 1 
775     , 0.633, 0.029   , 0.029   , 0.621 , 0.0260    , 0.0260    , 0.683   , 0.072   , 3 
784     , 0.576, 0.031   , 0.031   , 0.588 , 0.0170    , 0.0170    , 0.464   , 0.259   , 3 
829     , 0.966, 0.035   , 0.033   , 1.038 , 0.0480    , 0.0440    , 0.419   , 0.255   , 1 
834     , 1.229, 0.035   , 0.062   , 1.551 , 0.0590    , 0.0590    , 0.421   , 0.257   , 1 
869     , 0.856, 0.020   , 0.026   , 0.795 , 0.0160    , 0.0130    , 0.568   , 0.153   , 1 
880     , 0.946, 0.017   , 0.024   , 0.859 , 0.0160    , 0.0120    , 0.470   , 0.224   , 1 
886     , 0.484, 0.038   , 0.038   , 0.525 , 0.0150    , 0.0150    , 0.290   , 0.406   , 3 
898     , 0.508, 0.037   , 0.037   , 0.613 , 0.0180    , 0.0180    , 0.424   , 0.289   , 3 
935     , 1.038, 0.031   , 0.030   , 1.189 , 0.0450    , 0.0430    , 0.335   , 0.295   , 1 
952     , 0.509, 0.036   , 0.036   , 0.574 , 0.0160    , 0.0160    , 0.422   , 0.304   , 3 
961     , 0.132, 0.039   , 0.039   , 0.174 , 0.0050    , 0.0050    , 0.265   , 0.434   , 3 
1102    , 1.046, 0.035   , 0.034   , 1.062 , 0.0280    , 0.0280    , 0.335   , 0.295   , 1 
1203    , 0.845, 0.034   , 0.029   , 0.870 , 0.0330    , 0.0290    , 0.410   , 0.260   , 1 
1215    , 1.263, 0.031   , 0.076   , 1.714 , 0.0290    , 0.0260    , 0.353   , 0.290   , 1 
1236    , 1.164, 0.134   , 0.134   , 1.430 , 0.0640    , 0.0640    , 0.315   , 0.302   , 3 
1258    , 0.984, 0.102   , 0.102   , 1.293 , 0.1140    , 0.1140    , 0.404   , 0.262   , 3 
1307    , 0.963, 0.033   , 0.031   , 0.906 , 0.0150    , 0.0130    , 0.470   , 0.224   , 1 
1336    , 1.024, 0.024   , 0.027   , 0.964 , 0.0190    , 0.0180    , 0.351   , 0.289   , 1 
1353    , 1.061, 0.011   , 0.035   , 0.985 , 0.0150    , 0.0090    , 0.351   , 0.289   , 1 
1529    , 0.930, 0.025   , 0.024   , 1.330 , 0.0260    , 0.0240    , 0.307   , 0.306   , 1 
1783    , 1.076, 0.036   , 0.032   , 1.138 , 0.0200    , 0.0180    , 0.396   , 0.268   , 1 
1831    , 0.901, 0.017   , 0.027   , 0.836 , 0.0070    , 0.0050    , 0.517   , 0.191   , 1 
1873    , 1.161, 0.138   , 0.138   , 1.439 , 0.1380    , 0.1380    , 0.329   , 0.302   , 3 
1977    , 0.710, 0.029   , 0.029   , 0.646 , 0.0460    , 0.0460    , 0.681   , 0.067   , 2 
2025    , 1.111, 0.116   , 0.116   , 1.421 , 0.0640    , 0.0640    , 0.317   , 0.303   , 3 
2038    , 0.947, 0.016   , 0.017   , 0.863 , 0.0110    , 0.0110    , 0.453   , 0.233   , 1 


==> PyDynamicaLC_paper3_Table2.txt <==
KOI     , period      , period Err , T_mid        , T_mid Err  , a/R      ,a/R Err, b/R     , b/R Err , r/R       , r/R Err
        , [d]         , [d]        , [KBJD]       , [KBJD]     , []       ,[]     , []      , []      , []        , []     
-------------------------------------------------------------------------------------------------------------------------------------------------
94.04   ,    3.7431667,   0.0000056,      131.6197,      0.0014,     7.85,    0.18,     0.01,    0.20,    0.01031,   0.00035
94.02   ,   10.4236774,   0.0000072,     138.00904,     0.00058,    15.64,    0.22,     0.01,    0.15,    0.02556,   0.00018
94.01   ,   22.3429648,   0.0000034,     132.74164,     0.00013,    27.37,    0.12,    0.031,   0.038,   0.068705,  0.000047
94.03   ,    54.319962,    0.000034,     161.23987,     0.00050,       44,      17,     0.50,    0.18,    0.04178,   0.00052
115.03  ,     3.435916,    0.000047,       132.662,       0.011,      6.7,     3.0,     0.62,    0.26,    0.00461,   0.00038
115.01  ,    5.4122039,   0.0000031,     133.14309,     0.00047,      9.2,     4.5,     0.79,    0.28,    0.02477,   0.00097
115.02  ,     7.125944,    0.000014,      139.0049,      0.0016,      8.6,     4.2,     0.90,    0.36,     0.0151,    0.0013
137.03  ,    3.5046913,   0.0000031,     133.51194,     0.00071,      9.5,     3.9,     0.74,    0.28,     0.0176,    0.0016
137.01  ,    7.6415676,   0.0000018,     135.40756,     0.00019,   17.852,   0.024,    0.027,   0.097,    0.04263,   0.00016
137.02  ,   14.8589085,   0.0000038,     128.15487,     0.00022,     32.9,     3.3,     0.26,    0.14,    0.05159,   0.00032
152.03  ,    13.484577,    0.000023,      136.6181,      0.0013,    21.01,    0.71,     0.01,    0.17,    0.02345,   0.00028
152.02  ,    27.402299,    0.000051,      133.6284,      0.0015,    31.33,    0.62,     0.02,    0.16,    0.02508,   0.00028
152.01  ,    52.090816,    0.000042,     158.74466,     0.00067,    48.25,    0.73,    0.065,   0.089,    0.04936,   0.00016
152.04  ,     81.06379,     0.00041,      139.5349,      0.0043,      173,      62,     0.58,    0.37,     0.0208,    0.0030
156.02  ,    5.1885637,   0.0000064,     145.36225,     0.00099,     16.8,     2.1,     0.18,    0.19,    0.01704,   0.00034
156.01  ,    8.0413478,   0.0000089,     143.03829,     0.00092,     23.1,     3.6,     0.26,    0.20,    0.02196,   0.00039
156.03  ,   11.7761323,   0.0000070,     142.70575,     0.00050,       27,      13,     0.54,    0.30,     0.0354,    0.0017
157.06  ,    10.304011,    0.000018,      138.5038,      0.0014,   18.939,   0.084,     0.02,    0.19,    0.01608,   0.00029
157.01  ,    13.024933,    0.000013,     138.17616,     0.00078,    22.33,    0.42,     0.00,    0.17,    0.02524,   0.00029
157.02  ,    22.687155,    0.000026,     148.45543,     0.00097,    32.44,    0.43,     0.02,    0.19,    0.02802,   0.00037
157.03  ,    31.995525,    0.000031,     154.16074,     0.00076,       44,      18,     0.69,    0.30,     0.0361,    0.0012
157.04  ,     46.68562,     0.00011,      225.0460,      0.0018,     55.8,     5.4,     0.22,    0.20,    0.02206,   0.00041
157.05  ,    118.37867,     0.00032,      287.2874,      0.0021,     97.4,     1.8,     0.01,    0.17,    0.02976,   0.00036
209.02  ,    18.795913,    0.000012,     145.82185,     0.00054,     15.0,     6.8,     0.69,    0.24,     0.0481,    0.0017
209.01  ,    50.790346,    0.000024,     135.63276,     0.00041,    38.19,    0.26,    0.058,   0.067,    0.06907,   0.00012
244.02  ,    6.2385354,   0.0000023,     171.70632,     0.00030,   13.780,   0.054,     0.01,    0.14,    0.01841,   0.00010
244.01  ,   12.7203703,   0.0000023,     178.52830,     0.00014,       24,      10,     0.79,    0.23,     0.0346,    0.0012
248.03  ,    2.5765710,   0.0000020,     172.12691,     0.00062,     12.4,     1.2,     0.19,    0.14,    0.02670,   0.00033
248.01  ,    7.2038559,   0.0000059,     170.28573,     0.00065,    22.47,    0.58,     0.04,    0.15,    0.03824,   0.00037
248.02  ,    10.912741,    0.000015,      169.8525,      0.0010,       30,      13,     0.69,    0.33,     0.0362,    0.0026
248.04  ,    18.596115,    0.000049,      141.2633,      0.0021,     63.2,     4.7,     0.01,    0.20,    0.02596,   0.00072
274.01  ,    15.089642,    0.000047,      175.9537,      0.0023,     26.8,     3.9,     0.02,    0.20,    0.00807,   0.00022
274.02  ,     22.80303,     0.00011,      153.3754,      0.0041,     35.2,     9.0,     0.29,    0.23,    0.00732,   0.00026
277.02  ,    13.849846,    0.000054,      141.6491,      0.0032,    14.67,    0.91,     0.01,    0.23,    0.00840,   0.00023
277.01  ,    16.231917,    0.000014,     171.67758,     0.00067,   16.968,   0.030,     0.02,    0.14,    0.02045,   0.00014
279.03  ,      7.51440,     0.00020,       136.185,       0.020,     10.9,     5.1,     0.40,    0.23,    0.00560,   0.00038
279.02  ,    15.413081,    0.000047,      136.9432,      0.0026,     16.8,     4.5,     0.37,    0.22,    0.01507,   0.00030
279.01  ,    28.454891,    0.000025,     176.70627,     0.00067,     24.2,     6.1,     0.50,    0.21,     0.0354,    0.0012
370.02  ,    22.950623,    0.000099,      151.5326,      0.0032,       27,      11,     0.75,    0.35,     0.0113,    0.0011
370.01  ,    42.882480,    0.000081,      203.6483,      0.0014,     31.6,     8.3,     0.39,    0.21,    0.01878,   0.00099
457.01  ,    4.9213639,   0.0000040,     174.29932,     0.00066,    20.48,    0.27,     0.03,    0.19,    0.02457,   0.00045
457.02  ,    7.0642520,   0.0000071,     135.37951,     0.00081,       27,      13,     0.75,    0.28,     0.0271,    0.0013
500.05  ,   0.98678527,  0.00000042,     133.17036,     0.00025,     5.57,    0.10,    0.056,   0.073,    0.01534,   0.00019
500.03  ,    3.0721487,   0.0000016,     134.02924,     0.00049,    11.87,    0.22,    0.192,   0.087,    0.01914,   0.00020
500.04  ,    4.6453954,   0.0000034,     134.58770,     0.00064,    15.64,    0.29,    0.478,   0.036,    0.02060,   0.00029
500.01  ,    7.0535216,   0.0000028,     176.47456,     0.00030,    20.66,    0.38,    0.422,   0.036,    0.03441,   0.00026
500.02  ,    9.5216320,   0.0000050,     177.48488,     0.00043,    25.23,    0.47,    0.609,   0.022,    0.03654,   0.00034
500.06  ,     14.64560,     0.00012,      825.6017,      0.0017,    33.62,    0.62,    0.809,   0.098,    0.01394,   0.00082
520.02  ,    5.4331329,   0.0000095,      138.3664,      0.0015,     12.5,     5.1,     0.72,    0.33,     0.0179,    0.0021
520.01  ,    12.759345,    0.000019,      170.3215,      0.0012,     21.5,     7.5,     0.66,    0.31,     0.0286,    0.0011
520.03  ,    25.752750,    0.000064,      136.4385,      0.0019,       63,      19,     0.52,    0.37,     0.0252,    0.0040
520.04  ,     51.16580,     0.00043,      172.3092,      0.0067,       51,      22,     0.82,    0.30,     0.0167,    0.0027
547.02  ,     7.346725,    0.000083,       134.516,       0.011,       26,      11,     0.25,    0.22,    0.01078,   0.00085
547.03  ,     12.38605,     0.00016,       132.817,       0.011,       31,      14,     0.54,    0.36,    0.01147,   0.00087
547.01  ,    25.302918,    0.000029,     188.06015,     0.00090,    44.77,    0.67,     0.04,    0.20,    0.04077,   0.00070
620.01  ,    45.155279,    0.000017,     159.10782,     0.00024,    62.81,    0.29,    0.192,   0.020,    0.07221,   0.00021
620.03  ,     85.31660,     0.00019,      295.3127,      0.0016,    96.00,    0.45,   0.9788,  0.0022,     0.0629,    0.0020
620.02  ,   130.177099,    0.000094,     212.03620,     0.00039,   127.23,    0.59,    0.183,   0.019,    0.09837,   0.00024
720.04  ,     2.795900,    0.000014,      132.7297,      0.0037,      8.3,     3.0,     0.64,    0.26,     0.0188,    0.0035
720.01  ,     5.690592,    0.000011,      174.0488,      0.0014,     14.7,     4.8,     0.57,    0.24,     0.0351,    0.0034
720.02  ,    10.041572,    0.000031,      137.0844,      0.0024,     20.0,     9.4,     0.77,    0.34,     0.0336,    0.0042
720.03  ,    18.369747,    0.000086,      131.8657,      0.0036,       21,      10,     0.95,    0.36,     0.0404,    0.0048
775.02  ,     7.877416,    0.000015,      176.3759,      0.0015,     29.8,     1.1,     0.04,    0.22,    0.03209,   0.00095
775.01  ,    16.384900,    0.000052,      172.7278,      0.0025,     42.6,     2.5,     0.00,    0.22,    0.02976,   0.00096
775.03  ,     36.44540,     0.00018,      151.6012,      0.0039,     71.5,     2.9,     0.03,    0.23,     0.0297,    0.0013
784.02  ,    10.065243,    0.000015,      136.2891,      0.0012,       46,      23,     0.63,    0.24,     0.0312,    0.0031
784.01  ,    19.271539,    0.000041,      186.7709,      0.0018,     55.0,     4.1,     0.03,    0.20,    0.03159,   0.00073
829.02  ,     9.751921,    0.000048,      138.7861,      0.0036,      6.0,     3.0,     0.95,    0.35,     0.0240,    0.0031
829.01  ,    18.649327,    0.000052,      174.7710,      0.0022,     33.1,     2.3,     0.08,    0.20,    0.02710,   0.00058
829.03  ,     38.55765,     0.00018,      163.8506,      0.0041,       25,      12,     0.91,    0.34,     0.0350,    0.0043
834.04  ,    2.0908113,   0.0000096,      134.1746,      0.0040,      3.3,     1.5,     0.75,    0.29,     0.0107,    0.0016
834.03  ,     6.155603,    0.000027,      134.8166,      0.0034,      9.3,     1.2,     0.23,    0.22,    0.01534,   0.00041
834.02  ,    13.233522,    0.000045,      140.3220,      0.0027,    15.32,    0.57,     0.01,    0.21,    0.02028,   0.00042
834.01  ,    23.653694,    0.000017,     171.37611,     0.00060,    23.14,    0.11,    0.008,   0.089,    0.05219,   0.00018
834.05  ,     50.44674,     0.00065,       178.501,       0.010,       51,      18,     0.38,    0.24,    0.01767,   0.00074
869.04  ,    3.2198148,   0.0000055,      133.0041,      0.0013,     12.1,     1.1,     0.06,    0.23,    0.01970,   0.00064
869.01  ,     7.490183,    0.000012,      174.9504,      0.0012,     21.6,     1.3,     0.02,    0.21,    0.02984,   0.00071
869.03  ,    17.460879,    0.000053,      137.2659,      0.0024,       49,      20,     0.59,    0.35,     0.0270,    0.0037
869.02  ,     36.27612,     0.00011,      201.2869,      0.0022,     59.9,     1.6,     0.04,    0.21,    0.03527,   0.00083
880.04  ,    2.3829516,   0.0000028,     135.08084,     0.00098,      8.7,     3.3,     0.48,    0.36,     0.0184,    0.0021
880.03  ,    5.9022458,   0.0000074,      136.7839,      0.0010,     15.6,     1.5,     0.21,    0.19,    0.02391,   0.00041
880.01  ,    26.444393,    0.000036,      194.1207,      0.0011,     52.7,     2.4,     0.03,    0.19,    0.03851,   0.00062
880.02  ,    51.539980,    0.000056,     174.05501,     0.00088,     63.9,     3.7,     0.18,    0.17,    0.05435,   0.00062
886.01  ,     8.010785,    0.000011,      170.2074,      0.0011,     26.9,     2.3,     0.19,    0.14,    0.03347,   0.00049
886.02  ,    12.071342,    0.000042,      143.4595,      0.0029,    21.88,    0.72,     0.01,    0.27,    0.02516,   0.00080
886.03  ,    20.995879,    0.000077,      152.3155,      0.0031,       61,      14,     0.23,    0.20,    0.02541,   0.00089
898.02  ,    5.1698043,   0.0000090,      172.6315,      0.0013,     17.8,     4.6,     0.35,    0.21,    0.02994,   0.00061
898.01  ,     9.770449,    0.000015,      175.7137,      0.0012,     31.6,     2.4,     0.09,    0.20,    0.04013,   0.00067
898.03  ,    20.090170,    0.000066,      147.9779,      0.0027,       20,      10,     0.89,    0.33,     0.0404,    0.0039
935.04  ,     9.617314,    0.000034,      142.4748,      0.0028,     18.2,     5.0,     0.33,    0.21,    0.01416,   0.00052
935.01  ,    20.860212,    0.000024,     180.01776,     0.00093,    31.86,    0.32,     0.07,    0.16,    0.04007,   0.00036
935.02  ,    42.634278,    0.000077,      141.1695,      0.0015,     54.0,     2.4,     0.14,    0.17,    0.03806,   0.00044
935.03  ,     87.64761,     0.00042,      134.9422,      0.0040,     76.9,     5.1,     0.15,    0.21,    0.02916,   0.00065
952.05  ,   0.74295791,  0.00000023,     133.27936,     0.00023,      8.6,     3.8,     0.16,    0.16,     0.0271,    0.0045
952.04  ,    2.8960052,   0.0000043,      133.6123,      0.0012,     13.5,     1.5,     0.08,    0.17,    0.02262,   0.00053
952.01  ,    5.9012781,   0.0000070,     171.40674,     0.00088,    21.24,    0.48,     0.03,    0.16,    0.03560,   0.00053
952.02  ,     8.752097,    0.000013,      170.6367,      0.0012,     29.1,     1.6,     0.02,    0.17,    0.03370,   0.00056
952.03  ,    22.780782,    0.000040,      155.2041,      0.0014,     54.8,     2.3,     0.01,    0.15,    0.03996,   0.00057
961.02  ,   0.45328742,  0.00000010,     133.86974,     0.00019,      5.2,     2.4,     0.81,    0.20,     0.0467,    0.0031
961.01  ,   1.21377042,  0.00000033,     170.48364,     0.00019,     10.8,     5.2,     0.83,    0.29,     0.0480,    0.0033
961.03  ,    1.8651142,   0.0000010,     133.79234,     0.00048,       23,      10,     0.79,    0.34,     0.0407,    0.0024
1102.04 ,  4.244394448, 0.000000084,    137.067507,    0.000027,  10.8966,  0.0049,   0.1598,  0.0020,  0.0123187, 0.0000042
1102.02 ,   8.14517885,  0.00000016,    140.569084,    0.000020,  16.8273,  0.0076,   0.1134,  0.0012,  0.0207114, 0.0000068
1102.01 ,  12.33345968,  0.00000025,    137.587380,    0.000036,   22.189,   0.010,   0.0587,  0.0024,  0.0219180, 0.0000068
1102.03 ,  18.99850578,  0.00000085,    144.740505,    0.000030,   29.596,   0.013,  0.79482, 0.00020,  0.0222462, 0.0000095
1203.02 ,   14.1284674,   0.0000036,    142.898322,    0.000049,   20.588,   0.066,   0.7917,  0.0016,    0.02563,   0.00011
1203.01 ,  31.88412202,  0.00000029,    160.207926,    0.000048,    35.42,    0.11, 0.700831,0.000058, 0.03000339,0.00000084
1203.03 ,    48.648080,    0.000032,     172.12729,     0.00066,    46.95,    0.15,  0.89688, 0.00044,    0.02949,   0.00016
1215.01 ,    17.324161,    0.000044,      142.0979,      0.0020,    17.02,    0.34,   0.0418,  0.0091,   0.014527,  0.000033
1215.02 ,     33.00672,     0.00010,      145.3799,      0.0028,    26.15,    0.53,   0.6926,  0.0040,   0.016338,  0.000074
1236.02 ,    12.309717,    0.000048,      137.6840,      0.0032,      8.0,     3.7,     0.85,    0.32,     0.0206,    0.0013
1236.01 ,     35.73536,     0.00012,      151.1133,      0.0028,     17.3,     8.2,     0.88,    0.33,     0.0295,    0.0019
1236.03 ,     54.42054,     0.00029,      148.7047,      0.0041,     20.0,     9.8,     0.94,    0.17,     0.0275,    0.0022
1236.04 ,      98.3531,      0.0018,       217.883,       0.014,     14.4,     7.2,     0.91,    0.33,     0.0223,    0.0033
1258.02 ,    14.646131,    0.000080,      136.5227,      0.0044,     16.9,     6.8,     0.56,    0.36,     0.0230,    0.0027
1258.01 ,    36.337505,    0.000073,      160.3981,      0.0016,     25.9,     8.9,    0.825,   0.044,     0.0549,    0.0013
1258.03 ,    148.27201,     0.00083,      138.0056,      0.0047,      151,      73,     0.88,    0.34,     0.0445,    0.0079
1307.02 ,    20.342378,    0.000056,      137.6952,      0.0024,       40,      20,     0.83,    0.36,     0.0246,    0.0042
1307.01 ,     44.85210,     0.00016,      172.4620,      0.0028,       61,      26,     0.81,    0.33,     0.0286,    0.0030
1336.04 ,     4.458149,    0.000029,      134.3974,      0.0047,      8.1,     3.6,     0.75,    0.39,     0.0136,    0.0024
1336.01 ,    10.218645,    0.000045,      136.8622,      0.0038,     19.1,     8.4,     0.42,    0.22,    0.01966,   0.00057
1336.02 ,     15.57364,     0.00010,      132.4428,      0.0044,      8.9,     4.4,     0.95,    0.34,     0.0248,    0.0023
1336.03 ,     40.10156,     0.00029,      132.7124,      0.0059,       32,      16,     0.87,    0.35,     0.0247,    0.0034
1353.02 ,     34.54395,     0.00016,      132.6845,      0.0036,       41,      19,     0.87,    0.31,     0.0220,    0.0034
1353.01 ,   125.865402,    0.000057,     236.65973,     0.00032,    117.0,     2.4,    0.101,   0.058,    0.10163,   0.00015
1353.03 ,     330.0716,      0.0063,       340.987,       0.011,      449,     184,     0.68,    0.27,     0.0241,    0.0058
1529.02 ,     11.86928,     0.00010,      137.7228,      0.0073,     14.1,     2.6,    0.729,   0.086,    0.00944,   0.00048
1529.01 ,    17.977428,    0.000080,      147.7457,      0.0037,     18.6,     3.4,    0.814,   0.050,    0.01615,   0.00044
1783.01 ,    134.47852,     0.00017,      169.2814,      0.0010,     94.2,     3.4,   0.9240,  0.0040,    0.07212,   0.00096
1783.02 ,     284.0631,      0.0018,      200.8362,      0.0034,    143.4,     9.5,    0.888,   0.040,     0.0436,    0.0031
1831.02 ,     4.385364,    0.000014,      139.2255,      0.0026,     12.8,     3.9,     0.34,    0.23,    0.01278,   0.00044
1831.04 ,    13.979451,    0.000039,      142.3383,      0.0022,       38,      18,     0.92,    0.33,     0.0218,    0.0026
1831.03 ,    34.205785,    0.000015,     148.80509,     0.00037,   48.562,   0.026,  0.31900, 0.00012,   0.012235,  0.000012
1831.01 ,     51.80983,     0.00023,      182.9734,      0.0033,       62,      26,     0.27,    0.63,     0.0288,    0.0081
1873.02 ,     34.91684,     0.00075,       157.669,       0.023,       37,      11,     0.03,    0.23,    0.02048,   0.00097
1873.01 ,     71.31166,     0.00049,      132.3924,      0.0039,     64.4,     3.2,     0.04,    0.19,    0.04235,   0.00079
1977.02 ,     7.415565,    0.000054,      137.8151,      0.0061,       26,      11,     0.43,    0.23,    0.01116,   0.00075
1977.01 ,     9.387406,    0.000025,      137.3838,      0.0021,     17.4,     8.7,     0.95,    0.35,     0.0240,    0.0036
2025.03 ,    11.189571,    0.000087,      140.6350,      0.0067,     13.8,     5.4,     0.54,    0.35,    0.01132,   0.00040
2025.01 ,    17.848508,    0.000065,      148.3912,      0.0029,     13.1,     6.4,     0.85,    0.34,     0.0206,    0.0018
2025.02 ,     26.13634,     0.00011,      131.6180,      0.0034,     30.2,     2.2,     0.19,    0.22,    0.01751,   0.00041
2038.01 ,     8.305377,    0.000039,      139.7437,      0.0044,     15.1,     6.1,     0.49,    0.56,      0.018,     0.019
2038.02 ,    12.513533,    0.000062,      139.4246,      0.0041,     18.4,     7.5,     0.60,    0.25,     0.0197,    0.0026
2038.03 ,     17.91342,     0.00021,      135.5292,      0.0093,     18.2,     9.0,     0.83,    0.37,     0.0146,    0.0030
2038.04 ,     25.21491,     0.00040,       152.691,       0.016,       27,      14,     0.60,    0.38,    0.01251,   0.00099


==> PyDynamicaLC_paper3_Table3.txt <==
KOI     , Solution #  , mu * 10^6       , mu Err      , mu err     , Mass          , Mass Err     , Mass err      , Delta(ex)     ,Delta(ex) Err      , Delta(ex) err     , Delta(ey)     , Delta(ey) Err      , Delta(ey) err      , rho            , rho Err       , rho err   
        ,             ,                 ,             ,            , [m_Earth]     , [m_Earth]    , [m_Earth]     ,               ,                   ,                   ,               ,                    ,                    , [g cm^-3]      , [g cm^-3]     , [g cm^-3]    
-------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
94.04   , 1           ,              75 ,       +1309 ,         -74 ,      1648.85 ,            0 ,             0 ,        0.0084 ,           +0.0067 ,           -0.0053 ,        0.0150 ,            +0.0052 ,            -0.0081 ,             44 ,          +765 ,           -43 
94.02   , 1           ,            29.7 ,        +4.2 ,        -3.4 ,         11.6 ,         +1.6 ,          -1.3 ,        0.0182 ,           +0.0051 ,           -0.0062 ,        0.0024 ,            +0.0086 ,            -0.0062 ,           1.19 ,         +0.17 ,         -0.14 
94.01   , 1           ,             186 ,         +11 ,         -12 ,         72.9 ,         +4.5 ,          -4.5 ,       -0.0048 ,           +0.0051 ,           -0.0051 ,        0.0470 ,            +0.0042 ,            -0.0040 ,          0.374 ,        +0.025 ,        -0.025 
94.03   , 1           ,            26.7 ,        +2.5 ,        -2.4 ,        10.49 ,        +0.98 ,         -0.95 ,       -0.0151 ,           +0.0056 ,           -0.0066 ,       -0.0093 ,            +0.0078 ,            -0.0081 ,          0.253 ,        +0.025 ,        -0.024 
115.03  , 1           ,             6.8 ,       +17.3 ,        -6.5 ,      18.1969 ,            0 ,             0 ,       -0.0007 ,           +0.0086 ,           -0.0083 ,        0.0018 ,            +0.0082 ,            -0.0086 ,             72 ,          +184 ,           -69 
115.01  , 1           ,             3.2 ,        +6.8 ,        -2.9 ,      10.6263 ,            0 ,             0 ,       -0.0099 ,           +0.0093 ,           -0.0063 ,        0.0115 ,            +0.0083 ,            -0.0143 ,           0.27 ,         +0.57 ,         -0.24 
115.02  , 1           ,            20.3 ,        +2.2 ,        -2.5 ,         6.71 ,        +0.71 ,         -0.84 ,       -0.0005 ,           +0.0015 ,           -0.0018 ,       -0.0133 ,            +0.0024 ,            -0.0017 ,           8.16 ,         +0.96 ,         -1.08 
137.03  , 1           ,              97 ,        +120 ,         -50 ,      140.397 ,            0 ,             0 ,       -0.0062 ,           +0.0045 ,           -0.0067 ,       -0.0139 ,            +0.0072 ,            -0.0056 ,             34 ,           +42 ,           -17 
137.01  , 1           ,            19.1 ,        +6.1 ,        -3.9 ,          6.3 ,         +2.0 ,          -1.3 ,        0.0106 ,           +0.0067 ,           -0.0046 ,       -0.0187 ,            +0.0083 ,            -0.0098 ,          0.398 ,        +0.128 ,        -0.083 
137.02  , 1           ,            26.5 ,        +5.1 ,        -4.0 ,          8.7 ,         +1.7 ,          -1.3 ,       -0.0062 ,           +0.0053 ,           -0.0058 ,       -0.0006 ,            +0.0060 ,            -0.0058 ,          0.269 ,        +0.052 ,        -0.042 
137.03  , 2           ,             9.4 ,       +13.0 ,        -8.7 ,      30.4165 ,            0 ,             0 ,        -0.020 ,            +0.022 ,            -0.019 ,        -0.022 ,             +0.019 ,             -0.026 ,            3.3 ,          +4.5 ,          -3.0 
137.01  , 2           ,             8.4 ,        +3.3 ,        -2.2 ,         2.76 ,        +1.09 ,         -0.73 ,         0.031 ,            +0.019 ,            -0.022 ,        -0.066 ,             +0.025 ,             -0.023 ,          0.176 ,        +0.070 ,        -0.047 
137.02  , 2           ,            14.2 ,        +4.4 ,        -3.3 ,          4.7 ,         +1.4 ,          -1.1 ,        -0.014 ,            +0.011 ,            -0.013 ,        -0.001 ,             +0.016 ,             -0.013 ,          0.145 ,        +0.045 ,        -0.033 
152.03  , 1           ,            24.8 ,        +7.8 ,        -6.2 ,         10.3 ,         +3.2 ,          -2.6 ,       -0.0212 ,           +0.0046 ,           -0.0066 ,       -0.0025 ,            +0.0035 ,            -0.0040 ,           1.52 ,         +0.48 ,         -0.39 
152.02  , 1           ,            19.8 ,        +4.4 ,        -4.1 ,          8.2 ,         +1.8 ,          -1.7 ,       -0.0017 ,           +0.0035 ,           -0.0033 ,        -0.031 ,             +0.011 ,             -0.016 ,           1.01 ,         +0.23 ,         -0.22 
152.01  , 1           ,            24.7 ,        +4.0 ,        -4.0 ,         10.2 ,         +1.7 ,          -1.6 ,         0.005 ,            +0.015 ,            -0.014 ,        -0.003 ,             +0.014 ,             -0.014 ,          0.170 ,        +0.029 ,        -0.030 
152.04  , 1           ,            14.4 ,        +1.8 ,        -1.8 ,         5.97 ,        +0.74 ,         -0.76 ,       -0.0012 ,           +0.0037 ,           -0.0036 ,       -0.0054 ,            +0.0056 ,            -0.0055 ,           0.82 ,         +0.14 ,         -0.15 
152.03  , 2           ,            37.9 ,        +8.1 ,        -6.1 ,         15.7 ,         +3.4 ,          -2.5 ,       -0.0143 ,           +0.0022 ,           -0.0025 ,       -0.0005 ,            +0.0019 ,            -0.0018 ,           2.32 ,         +0.50 ,         -0.41 
152.02  , 2           ,            27.5 ,        +3.4 ,        -3.0 ,         11.4 ,         +1.4 ,          -1.3 ,       -0.0022 ,           +0.0022 ,           -0.0022 ,       -0.0143 ,            +0.0046 ,            -0.0048 ,           1.40 ,         +0.18 ,         -0.18 
152.01  , 2           ,            29.9 ,        +3.4 ,        -3.1 ,         12.4 ,         +1.4 ,          -1.3 ,        0.0025 ,           +0.0064 ,           -0.0063 ,       -0.0002 ,            +0.0067 ,            -0.0063 ,          0.207 ,        +0.025 ,        -0.026 
152.04  , 2           ,            15.8 ,        +1.5 ,        -1.5 ,         6.54 ,        +0.64 ,         -0.61 ,       -0.0017 ,           +0.0020 ,           -0.0019 ,       -0.0070 ,            +0.0029 ,            -0.0032 ,           0.90 ,         +0.14 ,         -0.15 
156.02  , 1           ,             5.8 ,        +2.6 ,        -1.6 ,         1.09 ,        +0.49 ,         -0.31 ,        -0.006 ,            +0.045 ,            -0.045 ,         0.000 ,             +0.043 ,             -0.043 ,           2.53 ,         +1.20 ,         -0.80 
156.01  , 1           ,             3.2 ,        +1.2 ,        -1.2 ,      1.28668 ,            0 ,             0 ,        -0.056 ,            +0.016 ,            -0.018 ,        -0.024 ,             +0.020 ,             -0.024 ,           0.64 ,         +0.27 ,         -0.25 
156.03  , 1           ,             4.5 ,        +2.3 ,        -2.1 ,      2.06227 ,            0 ,             0 ,       -0.0057 ,           +0.0091 ,           -0.0242 ,         0.035 ,             +0.025 ,             -0.017 ,           0.22 ,         +0.12 ,         -0.11 
156.02  , 2           ,            13.2 ,        +4.6 ,        -3.3 ,         2.46 ,        +0.86 ,         -0.61 ,       -0.0049 ,           +0.0089 ,           -0.0088 ,        0.0020 ,            +0.0091 ,            -0.0093 ,            5.7 ,          +2.1 ,          -1.6 
156.01  , 2           ,            5.80 ,       +1.00 ,       -0.92 ,         1.08 ,        +0.19 ,         -0.17 ,       -0.0259 ,           +0.0059 ,           -0.0054 ,        0.0041 ,            +0.0057 ,            -0.0073 ,           1.18 ,         +0.26 ,         -0.25 
156.03  , 2           ,             8.7 ,        +1.8 ,        -1.8 ,         1.62 ,        +0.34 ,         -0.33 ,        0.0011 ,           +0.0021 ,           -0.0026 ,        0.0063 ,            +0.0048 ,            -0.0040 ,           0.42 ,         +0.12 ,         -0.12 
157.06  , 1           ,             3.3 ,        +1.1 ,        -1.0 ,         1.07 ,        +0.36 ,         -0.34 ,        -0.025 ,            +0.038 ,            -0.033 ,        -0.008 ,             +0.036 ,             -0.034 ,           0.88 ,         +0.29 ,         -0.28 
157.01  , 1           ,             6.3 ,        +2.2 ,        -2.2 ,       4.6034 ,            0 ,             0 ,       -0.0124 ,           +0.0058 ,           -0.0078 ,       -0.0229 ,            +0.0093 ,            -0.0175 ,           0.44 ,         +0.16 ,         -0.15 
157.02  , 1           ,            22.7 ,        +1.4 ,        -1.5 ,         7.47 ,        +0.47 ,         -0.48 ,        -0.065 ,            +0.026 ,            -0.023 ,         0.003 ,             +0.030 ,             -0.030 ,          1.206 ,        +0.088 ,        -0.088 
157.03  , 1           ,            26.8 ,        +1.7 ,        -1.7 ,         8.79 ,        +0.56 ,         -0.57 ,        0.0028 ,           +0.0056 ,           -0.0062 ,       -0.0068 ,            +0.0071 ,            -0.0070 ,          0.615 ,        +0.044 ,        -0.045 
157.04  , 1           ,            6.47 ,       +0.96 ,       -0.92 ,         2.12 ,        +0.31 ,         -0.30 ,        0.0334 ,           +0.0052 ,           -0.0057 ,        0.0048 ,            +0.0067 ,            -0.0066 ,          0.656 ,        +0.101 ,        -0.097 
157.05  , 1           ,             1.3 ,       +13.7 ,        -1.1 ,      50.4464 ,            0 ,             0 ,         0.017 ,            +0.059 ,            -0.054 ,         0.012 ,             +0.052 ,             -0.051 ,          0.052 ,        +0.571 ,        -0.047 
209.02  , 1           ,              80 ,         +14 ,         -15 ,         31.4 ,         +5.4 ,          -5.7 ,       -0.0009 ,           +0.0019 ,           -0.0019 ,       -0.0602 ,            +0.0033 ,            -0.0025 ,          0.341 ,        +0.063 ,        -0.070 
209.01  , 1           ,            2055 ,         +82 ,         -86 ,          808 ,          +32 ,           -34 ,        0.0274 ,           +0.0016 ,           -0.0014 ,        0.0174 ,            +0.0019 ,            -0.0023 ,           2.49 ,         +0.20 ,         -0.25 
244.02  , 1           ,             4.3 ,        +3.7 ,        -1.4 ,         1.63 ,        +1.40 ,         -0.54 ,         0.013 ,            +0.013 ,            -0.013 ,         0.025 ,             +0.019 ,             -0.016 ,           0.43 ,         +0.37 ,         -0.14 
244.01  , 1           ,            0.16 ,       +0.60 ,       -0.12 ,      2.34531 ,            0 ,             0 ,         0.003 ,            +0.015 ,            -0.015 ,        -0.029 ,             +0.021 ,             -0.022 ,         0.0022 ,       +0.0085 ,       -0.0017 
248.03  , 1           ,             121 ,        +246 ,        -118 ,      235.982 ,            0 ,             0 ,         0.020 ,            +0.014 ,            -0.017 ,         0.044 ,             +0.010 ,             -0.020 ,             20 ,           +40 ,           -19 
248.01  , 1           ,            30.4 ,        +3.9 ,        -4.4 ,         5.48 ,        +0.71 ,         -0.80 ,         0.009 ,            +0.016 ,            -0.019 ,         0.021 ,             +0.014 ,             -0.019 ,           1.70 ,         +0.27 ,         -0.29 
248.02  , 1           ,            27.5 ,        +4.2 ,        -4.5 ,         4.95 ,        +0.75 ,         -0.81 ,       -0.0084 ,           +0.0052 ,           -0.0051 ,       -0.0108 ,            +0.0055 ,            -0.0037 ,           1.81 ,         +0.51 ,         -0.52 
248.04  , 1           ,            0.26 ,       +0.61 ,       -0.17 ,      1.03815 ,            0 ,             0 ,         0.043 ,            +0.020 ,            -0.020 ,        -0.010 ,             +0.021 ,             -0.021 ,          0.046 ,        +0.110 ,        -0.031 
274.01  , 1           ,            23.7 ,        +6.6 ,        -3.9 ,          9.1 ,         +2.6 ,          -1.5 ,        0.0058 ,           +0.0073 ,           -0.0080 ,       -0.0000 ,            +0.0078 ,            -0.0076 ,           13.8 ,          +4.0 ,          -2.5 
274.02  , 1           ,            21.7 ,        +6.1 ,        -3.6 ,          8.4 ,         +2.3 ,          -1.4 ,        0.0227 ,           +0.0044 ,           -0.0048 ,       -0.0023 ,            +0.0023 ,            -0.0024 ,           17.6 ,          +5.1 ,          -3.4 
274.01  , 2           ,             6.4 ,        +2.9 ,        -1.3 ,         2.47 ,        +1.13 ,         -0.51 ,         0.030 ,            +0.032 ,            -0.043 ,        -0.003 ,             +0.040 ,             -0.040 ,           3.74 ,         +1.74 ,         -0.82 
274.02  , 2           ,             5.8 ,        +2.6 ,        -1.2 ,         2.23 ,        +1.02 ,         -0.46 ,         0.068 ,            +0.014 ,            -0.017 ,        -0.051 ,             +0.021 ,             -0.020 ,            4.7 ,          +2.2 ,          -1.1 
277.02  , 1           ,           18.61 ,       +0.60 ,       -0.68 ,         6.41 ,        +0.21 ,         -0.23 ,         0.024 ,            +0.025 ,            -0.032 ,        -0.020 ,             +0.034 ,             -0.027 ,           8.90 ,         +0.50 ,         -0.53 
277.01  , 1           ,            33.7 ,        +1.3 ,        -1.2 ,        11.59 ,        +0.45 ,         -0.40 ,        0.0051 ,           +0.0026 ,           -0.0020 ,       -0.0075 ,            +0.0022 ,            -0.0027 ,          1.266 ,        +0.067 ,        -0.065 
279.03  , 1           ,              26 ,         +20 ,         -15 ,      47.2105 ,            0 ,             0 ,        0.0071 ,           +0.0048 ,           -0.0028 ,        0.0202 ,            +0.0064 ,            -0.0072 ,             77 ,           +60 ,           -45 
279.02  , 1           ,              63 ,         +50 ,         -31 ,      76.6214 ,            0 ,             0 ,        0.0060 ,           +0.0077 ,           -0.0053 ,        0.0118 ,            +0.0074 ,            -0.0101 ,            8.8 ,          +6.9 ,          -4.3 
279.01  , 1           ,              69 ,         +33 ,         -31 ,      62.2979 ,            0 ,             0 ,       -0.0037 ,           +0.0048 ,           -0.0066 ,        0.0129 ,            +0.0069 ,            -0.0051 ,           0.75 ,         +0.36 ,         -0.33 
370.02  , 1           ,              79 ,         +57 ,         -26 ,           34 ,          +25 ,           -11 ,        0.0021 ,           +0.0084 ,           -0.0088 ,        -0.033 ,             +0.028 ,             -0.033 ,           13.0 ,          +9.9 ,          -5.3 
370.01  , 1           ,              57 ,         +21 ,         -14 ,         25.1 ,         +9.4 ,          -6.0 ,         0.012 ,            +0.019 ,            -0.021 ,         0.046 ,             +0.024 ,             -0.019 ,           2.58 ,         +1.02 ,         -0.70 
457.01  , 1           ,             9.2 ,        +2.9 ,        -2.1 ,         2.63 ,        +0.83 ,         -0.61 ,        0.0038 ,           +0.0087 ,           -0.0094 ,        0.0024 ,            +0.0087 ,            -0.0086 ,           1.29 ,         +0.41 ,         -0.30 
457.02  , 1           ,            19.9 ,        +3.2 ,        -3.9 ,         5.65 ,        +0.91 ,         -1.12 ,        0.0249 ,           +0.0057 ,           -0.0085 ,        0.0077 ,            +0.0059 ,            -0.0058 ,           2.05 ,         +0.34 ,         -0.41 
457.01  , 2           ,             3.2 ,        +1.7 ,        -2.4 ,      6.20061 ,            0 ,             0 ,         0.030 ,            +0.048 ,            -0.050 ,         0.027 ,             +0.046 ,             -0.048 ,           0.45 ,         +0.24 ,         -0.34 
457.02  , 2           ,            12.7 ,        +2.7 ,        -4.2 ,         3.61 ,        +0.78 ,         -1.19 ,         0.065 ,            +0.021 ,            -0.019 ,         0.015 ,             +0.017 ,             -0.013 ,           1.31 ,         +0.29 ,         -0.43 
500.05  , 1           ,             799 ,       +1849 ,        -792 ,      4459.73 ,            0 ,             0 ,         0.043 ,            +0.031 ,            -0.034 ,         0.012 ,             +0.034 ,             -0.030 ,            703 ,         +1627 ,          -697 
500.03  , 1           ,            0.19 ,       +0.44 ,       -0.13 ,      1.10539 ,            0 ,             0 ,         0.002 ,            +0.038 ,            -0.038 ,         0.005 ,             +0.037 ,             -0.039 ,          0.088 ,        +0.200 ,        -0.057 
500.04  , 1           ,            0.72 ,       +0.66 ,       -0.43 ,     0.879387 ,            0 ,             0 ,         0.030 ,            +0.033 ,            -0.034 ,         0.042 ,             +0.029 ,             -0.024 ,           0.26 ,         +0.24 ,         -0.16 
500.01  , 1           ,            2.35 ,       +1.24 ,       -0.70 ,         0.57 ,        +0.30 ,         -0.17 ,        -0.025 ,            +0.022 ,            -0.024 ,         0.011 ,             +0.025 ,             -0.024 ,          0.183 ,        +0.097 ,        -0.055 
500.02  , 1           ,             4.6 ,        +2.4 ,        -1.4 ,         1.11 ,        +0.58 ,         -0.34 ,         0.001 ,            +0.011 ,            -0.011 ,        -0.060 ,             +0.020 ,             -0.023 ,          0.298 ,        +0.155 ,        -0.092 
500.06  , 1           ,            0.23 ,       +0.53 ,       -0.16 ,      1.96262 ,            0 ,             0 ,         0.032 ,            +0.033 ,            -0.033 ,         0.012 ,             +0.030 ,             -0.038 ,           0.27 ,         +0.62 ,         -0.19 
500.05  , 2           ,            2650 ,       +7027 ,       -2630 ,      12651.5 ,            0 ,             0 ,        0.0068 ,           +0.0070 ,           -0.0070 ,       -0.0010 ,            +0.0085 ,            -0.0078 ,           2331 ,         +6182 ,         -2316 
500.03  , 2           ,            0.54 ,       +2.53 ,       -0.43 ,      8.93342 ,            0 ,             0 ,       -0.0002 ,           +0.0079 ,           -0.0077 ,        0.0036 ,            +0.0079 ,            -0.0082 ,           0.24 ,         +1.15 ,         -0.19 
500.04  , 2           ,             6.1 ,        +5.1 ,        -4.4 ,      6.14126 ,            0 ,             0 ,        0.0038 ,           +0.0052 ,           -0.0044 ,        0.0119 ,            +0.0052 ,            -0.0047 ,            2.2 ,          +1.8 ,          -1.6 
500.01  , 2           ,             7.2 ,        +2.1 ,        -1.6 ,         1.74 ,        +0.50 ,         -0.37 ,       -0.0010 ,           +0.0038 ,           -0.0046 ,        0.0043 ,            +0.0046 ,            -0.0047 ,           0.56 ,         +0.16 ,         -0.12 
500.02  , 2           ,            14.3 ,        +3.8 ,        -3.3 ,         3.45 ,        +0.91 ,         -0.80 ,        0.0016 ,           +0.0023 ,           -0.0020 ,       -0.0128 ,            +0.0040 ,            -0.0047 ,           0.93 ,         +0.25 ,         -0.22 
500.06  , 2           ,            0.32 ,       +0.94 ,       -0.23 ,      3.12737 ,            0 ,             0 ,        0.0053 ,           +0.0067 ,           -0.0066 ,         0.001 ,             +0.010 ,             -0.010 ,           0.37 ,         +1.10 ,         -0.28 
520.02  , 1           ,             292 ,        +144 ,        -241 ,      290.537 ,            0 ,             0 ,       -0.0118 ,           +0.0091 ,           -0.0075 ,        0.0253 ,            +0.0082 ,            -0.0083 ,            179 ,           +91 ,          -150 
520.01  , 1           ,            4.63 ,       +1.40 ,       -0.94 ,         1.33 ,        +0.40 ,         -0.27 ,        0.0322 ,           +0.0074 ,           -0.0090 ,        0.0011 ,            +0.0090 ,            -0.0089 ,          0.487 ,        +0.148 ,        -0.100 
520.03  , 1           ,             6.0 ,        +1.6 ,        -1.1 ,         1.72 ,        +0.46 ,         -0.31 ,       -0.0187 ,           +0.0067 ,           -0.0068 ,       -0.0247 ,            +0.0083 ,            -0.0086 ,           0.60 ,         +0.18 ,         -0.14 
520.04  , 1           ,           0.067 ,      +0.065 ,      -0.025 ,      0.52075 ,            0 ,             0 ,         0.005 ,            +0.016 ,            -0.017 ,         0.009 ,             +0.015 ,             -0.016 ,          0.041 ,        +0.041 ,        -0.018 
547.02  , 1           ,             171 ,        +104 ,         -77 ,      297.603 ,            0 ,             0 ,       -0.0152 ,           +0.0052 ,           -0.0047 ,        0.0052 ,            +0.0071 ,            -0.0080 ,            298 ,          +199 ,          -157 
547.03  , 1           ,             9.9 ,        +3.5 ,        -1.7 ,         3.06 ,        +1.09 ,         -0.53 ,       -0.0146 ,           +0.0044 ,           -0.0046 ,       -0.0042 ,            +0.0065 ,            -0.0060 ,           14.3 ,          +6.3 ,          -4.5 
547.01  , 1           ,              76 ,         +19 ,         -13 ,         23.6 ,         +6.0 ,          -4.0 ,        0.0052 ,           +0.0069 ,           -0.0068 ,        0.0041 ,            +0.0068 ,            -0.0076 ,           2.45 ,         +0.71 ,         -0.54 
547.02  , 2           ,            0.72 ,       +5.25 ,       -0.59 ,      137.776 ,            0 ,             0 ,        -0.029 ,            +0.013 ,            -0.012 ,         0.009 ,             +0.013 ,             -0.014 ,            1.3 ,          +9.2 ,          -1.1 
547.03  , 2           ,            4.77 ,       +1.44 ,       -0.97 ,         1.48 ,        +0.45 ,         -0.30 ,        -0.028 ,            +0.012 ,            -0.012 ,         0.008 ,             +0.013 ,             -0.014 ,            6.9 ,          +2.7 ,          -2.3 
547.01  , 2           ,            38.3 ,       +10.5 ,        -9.3 ,         11.9 ,         +3.3 ,          -2.9 ,         0.014 ,            +0.017 ,            -0.018 ,         0.022 ,             +0.017 ,             -0.021 ,           1.23 ,         +0.38 ,         -0.35 
620.01  , 1           ,             8.3 ,        +2.4 ,        -3.3 ,      6.04383 ,            0 ,             0 ,       -0.0125 ,           +0.0028 ,           -0.0029 ,       -0.0287 ,            +0.0051 ,            -0.0044 ,          0.048 ,        +0.014 ,        -0.019 
620.03  , 1           ,           12.06 ,       +0.62 ,       -0.54 ,         3.73 ,        +0.19 ,         -0.17 ,        0.0145 ,           +0.0048 ,           -0.0058 ,        0.0195 ,            +0.0047 ,            -0.0054 ,          0.105 ,        +0.012 ,        -0.012 
620.02  , 1           ,            21.9 ,        +3.0 ,        -2.9 ,         6.79 ,        +0.93 ,         -0.90 ,       -0.0008 ,           +0.0012 ,           -0.0011 ,        0.0085 ,            +0.0014 ,            -0.0014 ,         0.0499 ,       +0.0072 ,       -0.0070 
720.04  , 1           ,            0.52 ,       +1.57 ,       -0.41 ,      5.95575 ,            0 ,             0 ,         0.002 ,            +0.011 ,            -0.011 ,        -0.035 ,             +0.012 ,             -0.012 ,           0.19 ,         +0.56 ,         -0.15 
720.01  , 1           ,            32.8 ,        +8.4 ,        -6.2 ,          9.3 ,         +2.4 ,          -1.7 ,         0.003 ,            +0.014 ,            -0.014 ,        -0.087 ,             +0.028 ,             -0.027 ,           1.94 ,         +0.50 ,         -0.37 
720.02  , 1           ,            12.7 ,        +3.2 ,        -2.9 ,         3.61 ,        +0.91 ,         -0.81 ,         0.047 ,            +0.024 ,            -0.023 ,         0.045 ,             +0.020 ,             -0.019 ,           0.90 ,         +0.23 ,         -0.20 
720.03  , 1           ,             9.7 ,        +3.3 ,        -4.0 ,      7.86706 ,            0 ,             0 ,         0.048 ,            +0.036 ,            -0.038 ,         0.029 ,             +0.033 ,             -0.032 ,           0.57 ,         +0.19 ,         -0.23 
775.02  , 1           ,            29.8 ,        +6.1 ,        -4.6 ,         6.27 ,        +1.29 ,         -0.96 ,       -0.0211 ,           +0.0035 ,           -0.0031 ,       -0.0660 ,            +0.0073 ,            -0.0062 ,           3.35 ,         +0.86 ,         -0.74 
775.01  , 1           ,             142 ,         +29 ,         -20 ,         29.9 ,         +6.2 ,          -4.2 ,        0.0003 ,           +0.0056 ,           -0.0057 ,        0.0231 ,            +0.0059 ,            -0.0048 ,           20.0 ,          +5.2 ,          -4.3 
775.03  , 1           ,             127 ,         +95 ,        -102 ,      88.8775 ,            0 ,             0 ,        -0.005 ,            +0.018 ,            -0.016 ,         0.038 ,             +0.011 ,             -0.014 ,             18 ,           +14 ,           -15 
784.02  , 1           ,             105 ,         +70 ,         -35 ,      91.0363 ,            0 ,             0 ,       -0.0097 ,           +0.0055 ,           -0.0073 ,        0.0257 ,            +0.0047 ,            -0.0066 ,           13.8 ,         +10.1 ,          -6.3 
784.01  , 1           ,             7.7 ,        +6.5 ,        -4.5 ,      10.3693 ,            0 ,             0 ,        0.0129 ,           +0.0060 ,           -0.0056 ,       -0.0068 ,            +0.0067 ,            -0.0084 ,           0.97 ,         +0.83 ,         -0.57 
829.02  , 1           ,             110 ,         +64 ,         -41 ,      166.503 ,            0 ,             0 ,        0.0031 ,           +0.0043 ,           -0.0038 ,        0.0138 ,            +0.0039 ,            -0.0030 ,           14.8 ,          +8.9 ,          -5.9 
829.01  , 1           ,            55.3 ,       +12.5 ,        -8.1 ,         17.8 ,         +4.0 ,          -2.6 ,       -0.0194 ,           +0.0065 ,           -0.0074 ,       -0.0112 ,            +0.0055 ,            -0.0048 ,           2.22 ,         +0.58 ,         -0.45 
829.03  , 1           ,            50.7 ,        +8.2 ,        -6.1 ,         16.3 ,         +2.6 ,          -2.0 ,        0.0302 ,           +0.0080 ,           -0.0092 ,        -0.026 ,             +0.014 ,             -0.011 ,           1.61 ,         +0.33 ,         -0.30 
829.02  , 2           ,            10.0 ,       +22.9 ,        -9.4 ,      37.1907 ,            0 ,             0 ,         0.008 ,            +0.015 ,            -0.023 ,         0.013 ,             +0.017 ,             -0.013 ,            1.4 ,          +3.1 ,          -1.3 
829.01  , 2           ,            29.5 ,       +10.3 ,        -8.4 ,          9.5 ,         +3.3 ,          -2.7 ,        -0.044 ,            +0.018 ,            -0.022 ,        -0.009 ,             +0.025 ,             -0.017 ,           1.18 ,         +0.44 ,         -0.38 
829.03  , 2           ,            29.0 ,        +8.6 ,        -7.6 ,          9.3 ,         +2.8 ,          -2.4 ,         0.044 ,            +0.018 ,            -0.019 ,        -0.071 ,             +0.032 ,             -0.029 ,           0.92 ,         +0.30 ,         -0.27 
834.04  , 1           ,            1374 ,       +1816 ,        -692 ,      3305.02 ,            0 ,             0 ,        -0.024 ,            +0.015 ,            -0.020 ,        -0.019 ,             +0.018 ,             -0.024 ,            526 ,          +698 ,          -272 
834.03  , 1           ,              28 ,         +48 ,         -19 ,      152.522 ,            0 ,             0 ,        -0.006 ,            +0.023 ,            -0.022 ,         0.035 ,             +0.026 ,             -0.024 ,            3.2 ,          +5.4 ,          -2.1 
834.02  , 1           ,              56 ,         +19 ,         -15 ,         23.1 ,         +7.9 ,          -6.1 ,        -0.016 ,            +0.025 ,            -0.025 ,         0.018 ,             +0.026 ,             -0.031 ,           2.95 ,         +1.07 ,         -0.85 
834.01  , 1           ,             169 ,         +27 ,         -28 ,           69 ,          +11 ,           -11 ,        0.0171 ,           +0.0119 ,           -0.0098 ,        0.0118 ,            +0.0130 ,            -0.0092 ,           0.54 ,         +0.11 ,         -0.11 
834.05  , 1           ,            29.8 ,        +4.7 ,        -4.4 ,         12.2 ,         +1.9 ,          -1.8 ,        -0.025 ,            +0.017 ,            -0.017 ,         0.018 ,             +0.025 ,             -0.030 ,           1.70 ,         +0.33 ,         -0.32 
869.04  , 1           ,            2046 ,       +1352 ,       -1780 ,      1806.36 ,            0 ,             0 ,        0.0110 ,           +0.0041 ,           -0.0036 ,       -0.0058 ,            +0.0042 ,            -0.0037 ,            902 ,          +597 ,          -786 
869.01  , 1           ,             1.4 ,       +12.1 ,        -1.2 ,       146.78 ,            0 ,             0 ,        0.0100 ,           +0.0054 ,           -0.0054 ,       -0.0022 ,            +0.0049 ,            -0.0049 ,           0.12 ,         +1.03 ,         -0.10 
869.03  , 1           ,              94 ,         +25 ,         -18 ,         26.7 ,         +7.0 ,          -5.1 ,        0.0139 ,           +0.0059 ,           -0.0055 ,        0.0017 ,            +0.0076 ,            -0.0076 ,            9.4 ,          +2.5 ,          -1.9 
869.02  , 1           ,            0.22 ,       +0.64 ,       -0.15 ,      5.46083 ,            0 ,             0 ,       -0.0105 ,           +0.0077 ,           -0.0077 ,        0.0132 ,            +0.0072 ,            -0.0079 ,         0.0111 ,       +0.0317 ,       -0.0076 
880.04  , 1           ,             335 ,        +612 ,        -332 ,      885.098 ,            0 ,             0 ,        -0.005 ,            +0.019 ,            -0.025 ,         0.043 ,             +0.020 ,             -0.025 ,            220 ,          +401 ,          -218 
880.03  , 1           ,             3.6 ,       +40.9 ,        -3.3 ,       254.02 ,            0 ,             0 ,        -0.026 ,            +0.019 ,            -0.018 ,        -0.019 ,             +0.028 ,             -0.027 ,           0.54 ,         +6.20 ,         -0.50 
880.01  , 1           ,            31.6 ,       +10.5 ,        -7.4 ,         10.0 ,         +3.3 ,          -2.3 ,        -0.034 ,            +0.029 ,            -0.023 ,         0.005 ,             +0.028 ,             -0.028 ,           0.98 ,         +0.33 ,         -0.24 
880.02  , 1           ,           0.057 ,      +0.042 ,      -0.018 ,       0.0180 ,      +0.0132 ,       -0.0055 ,        0.0007 ,           +0.0065 ,           -0.0056 ,        -0.067 ,             +0.017 ,             -0.019 ,        0.00074 ,      +0.00055 ,      -0.00023 
886.01  , 1           ,             6.1 ,        +2.1 ,        -1.3 ,         0.98 ,        +0.34 ,         -0.22 ,        0.0100 ,           +0.0100 ,           -0.0132 ,        -0.000 ,             +0.015 ,             -0.016 ,           0.76 ,         +0.27 ,         -0.18 
886.02  , 1           ,            4.37 ,       +1.55 ,       -0.98 ,         0.70 ,        +0.25 ,         -0.16 ,        0.0107 ,           +0.0039 ,           -0.0033 ,       -0.0234 ,            +0.0071 ,            -0.0072 ,           1.29 ,         +0.49 ,         -0.33 
886.03  , 1           ,              32 ,         +12 ,         -28 ,      12.0946 ,            0 ,             0 ,        -0.035 ,            +0.021 ,            -0.015 ,         0.006 ,             +0.017 ,             -0.016 ,            9.2 ,          +3.7 ,          -8.0 
898.02  , 1           ,            24.4 ,       +16.8 ,        -7.8 ,          4.1 ,         +2.8 ,          -1.3 ,       -0.0050 ,           +0.0087 ,           -0.0092 ,        0.0049 ,            +0.0081 ,            -0.0079 ,           2.82 ,         +1.97 ,         -0.95 
898.01  , 1           ,            17.4 ,        +5.2 ,        -3.7 ,         2.94 ,        +0.88 ,         -0.62 ,        0.0389 ,           +0.0096 ,           -0.0121 ,         0.003 ,             +0.011 ,             -0.010 ,           0.83 ,         +0.26 ,         -0.19 
898.03  , 1           ,            12.0 ,        +3.1 ,        -2.3 ,         2.03 ,        +0.52 ,         -0.39 ,        -0.004 ,            +0.015 ,            -0.015 ,        -0.010 ,             +0.016 ,             -0.015 ,           0.56 ,         +0.22 ,         -0.20 
898.02  , 2           ,             4.9 ,        +5.1 ,        -4.2 ,      5.82241 ,            0 ,             0 ,        -0.020 ,            +0.032 ,            -0.023 ,        -0.002 ,             +0.023 ,             -0.020 ,           0.56 ,         +0.60 ,         -0.49 
898.01  , 2           ,            10.9 ,        +5.0 ,        -4.0 ,      4.68968 ,            0 ,             0 ,         0.089 ,            +0.023 ,            -0.027 ,         0.008 ,             +0.034 ,             -0.030 ,           0.52 ,         +0.25 ,         -0.20 
898.03  , 2           ,             8.1 ,        +3.5 ,        -2.8 ,      3.08558 ,            0 ,             0 ,         0.012 ,            +0.033 ,            -0.039 ,        -0.030 ,             +0.036 ,             -0.034 ,           0.38 ,         +0.20 ,         -0.17 
935.04  , 1           ,              19 ,         +69 ,         -18 ,      169.299 ,            0 ,             0 ,        -0.009 ,            +0.015 ,            -0.019 ,        -0.024 ,             +0.019 ,             -0.020 ,             12 ,           +41 ,           -11 
935.01  , 1           ,              59 ,         +18 ,         -27 ,      36.7418 ,            0 ,             0 ,         0.019 ,            +0.019 ,            -0.015 ,         0.030 ,             +0.020 ,             -0.018 ,           0.78 ,         +0.25 ,         -0.36 
935.02  , 1           ,            49.3 ,        +7.2 ,       -16.1 ,         17.1 ,         +2.5 ,          -5.6 ,       -0.0025 ,           +0.0059 ,           -0.0069 ,        0.0009 ,            +0.0061 ,            -0.0134 ,           0.73 ,         +0.13 ,         -0.25 
935.03  , 1           ,             2.3 ,        +4.3 ,        -2.0 ,      7.15772 ,            0 ,             0 ,         0.001 ,            +0.017 ,            -0.017 ,         0.015 ,             +0.015 ,             -0.017 ,          0.077 ,        +0.144 ,        -0.066 
952.05  , 1           ,            1547 ,       +1082 ,        -834 ,      1862.11 ,            0 ,             0 ,        -0.003 ,            +0.033 ,            -0.032 ,        -0.007 ,             +0.031 ,             -0.030 ,            295 ,          +254 ,          -218 
952.04  , 1           ,             5.9 ,        +7.0 ,        -3.6 ,      4.08181 ,            0 ,             0 ,         0.004 ,            +0.031 ,            -0.032 ,        -0.002 ,             +0.031 ,             -0.030 ,            1.9 ,          +2.3 ,          -1.2 
952.01  , 1           ,            10.1 ,        +3.4 ,        -2.8 ,         1.72 ,        +0.58 ,         -0.47 ,         0.011 ,            +0.029 ,            -0.026 ,        -0.019 ,             +0.032 ,             -0.029 ,           0.85 ,         +0.30 ,         -0.25 
952.02  , 1           ,             6.2 ,        +2.2 ,        -1.8 ,         1.05 ,        +0.37 ,         -0.30 ,        0.0146 ,           +0.0112 ,           -0.0097 ,        0.0112 ,            +0.0097 ,            -0.0098 ,           0.61 ,         +0.23 ,         -0.18 
952.03  , 1           ,             119 ,         +60 ,         -48 ,      67.4815 ,            0 ,             0 ,         0.020 ,            +0.045 ,            -0.048 ,         0.067 ,             +0.031 ,             -0.037 ,            7.1 ,          +3.6 ,          -2.9 
952.05  , 2           ,             7.8 ,      +176.5 ,        -7.4 ,      969.228 ,            0 ,             0 ,        -0.008 ,            +0.037 ,            -0.033 ,        -0.001 ,             +0.036 ,             -0.034 ,            1.5 ,         +33.7 ,          -1.6 
952.04  , 2           ,            0.28 ,       +0.85 ,       -0.20 ,      1.11884 ,            0 ,             0 ,        -0.006 ,            +0.035 ,            -0.032 ,        -0.002 ,             +0.036 ,             -0.033 ,          0.091 ,        +0.278 ,        -0.067 
952.01  , 2           ,             5.5 ,        +2.8 ,        -2.1 ,      2.11872 ,            0 ,             0 ,         0.024 ,            +0.034 ,            -0.035 ,        -0.000 ,             +0.037 ,             -0.038 ,           0.46 ,         +0.24 ,         -0.18 
952.02  , 2           ,             3.3 ,        +1.7 ,        -1.3 ,      1.29837 ,            0 ,             0 ,         0.032 ,            +0.025 ,            -0.016 ,        0.0138 ,            +0.0103 ,            -0.0099 ,           0.33 ,         +0.17 ,         -0.13 
952.03  , 2           ,             8.8 ,       +57.8 ,        -8.5 ,      39.9089 ,            0 ,             0 ,         0.009 ,            +0.049 ,            -0.048 ,         0.034 ,             +0.045 ,             -0.050 ,           0.52 ,         +3.43 ,         -0.50 
961.02  , 1           ,             283 ,        +236 ,        -121 ,       60.337 ,            0 ,             0 ,        -0.031 ,            +0.021 ,            -0.022 ,         0.032 ,             +0.025 ,             -0.019 ,             98 ,           +84 ,           -47 
961.01  , 1           ,            0.46 ,       +1.92 ,       -0.33 ,     0.705944 ,            0 ,             0 ,        -0.021 ,            +0.027 ,            -0.024 ,        -0.010 ,             +0.032 ,             -0.029 ,           0.15 ,         +0.61 ,         -0.11 
961.03  , 1           ,            1.06 ,       +0.83 ,       -0.41 ,     0.357785 ,            0 ,             0 ,        -0.010 ,            +0.013 ,            -0.011 ,        -0.003 ,             +0.012 ,             -0.012 ,           0.55 ,         +0.44 ,         -0.24 
1102.04 , 1           ,             231 ,        +208 ,        -121 ,      293.959 ,            0 ,             0 ,        0.0033 ,           +0.0065 ,           -0.0091 ,         0.000 ,             +0.016 ,             -0.022 ,            152 ,          +137 ,           -80 
1102.02 , 1           ,            24.3 ,        +9.3 ,        -5.7 ,          8.5 ,         +3.2 ,          -2.0 ,         0.015 ,            +0.012 ,            -0.014 ,         0.026 ,             +0.010 ,             -0.011 ,           3.36 ,         +1.31 ,         -0.84 
1102.01 , 1           ,            19.7 ,        +8.1 ,        -4.7 ,          6.9 ,         +2.8 ,          -1.6 ,       -0.0099 ,           +0.0046 ,           -0.0041 ,       -0.0291 ,            +0.0091 ,            -0.0087 ,           2.30 ,         +0.96 ,         -0.58 
1102.03 , 1           ,             2.8 ,       +23.3 ,        -2.6 ,      26.2118 ,            0 ,             0 ,       -0.0013 ,           +0.0077 ,           -0.0088 ,        0.0154 ,            +0.0069 ,            -0.0065 ,           0.31 ,         +2.60 ,         -0.29 
1203.02 , 1           ,             679 ,        +503 ,        -505 ,      731.209 ,            0 ,             0 ,       -0.0239 ,           +0.0097 ,           -0.0104 ,       -0.0326 ,            +0.0108 ,            -0.0092 ,             73 ,           +54 ,           -55 
1203.01 , 1           ,            13.3 ,        +7.4 ,        -4.4 ,          3.7 ,         +2.1 ,          -1.2 ,        -0.004 ,            +0.015 ,            -0.013 ,        -0.004 ,             +0.016 ,             -0.014 ,           0.89 ,         +0.50 ,         -0.31 
1203.03 , 1           ,            10.8 ,        +6.5 ,        -3.8 ,      9.43045 ,            0 ,             0 ,       -0.0057 ,           +0.0051 ,           -0.0061 ,        -0.010 ,             +0.010 ,             -0.013 ,           0.76 ,         +0.46 ,         -0.28 
1215.01 , 1           ,              80 ,         +36 ,         -19 ,         33.6 ,        +15.1 ,          -8.2 ,       -0.0244 ,           +0.0089 ,           -0.0058 ,        -0.012 ,             +0.017 ,             -0.019 ,            9.2 ,          +4.1 ,          -2.3 
1215.02 , 1           ,              96 ,         +22 ,         -17 ,         40.4 ,         +9.4 ,          -7.0 ,        -0.072 ,            +0.046 ,            -0.032 ,         0.064 ,             +0.026 ,             -0.022 ,            7.8 ,          +1.8 ,          -1.4 
1236.02 , 1           ,            2577 ,       +2442 ,       -1105 ,      4180.93 ,            0 ,             0 ,        0.0303 ,           +0.0076 ,           -0.0058 ,        0.0001 ,            +0.0089 ,            -0.0071 ,            165 ,          +160 ,           -80 
1236.01 , 1           ,            46.6 ,        +8.2 ,        -7.0 ,         18.1 ,         +3.2 ,          -2.7 ,        0.0228 ,           +0.0073 ,           -0.0086 ,       -0.0421 ,            +0.0109 ,            -0.0097 ,           1.01 ,         +0.30 ,         -0.29 
1236.03 , 1           ,            24.5 ,        +4.1 ,        -3.7 ,          9.5 ,         +1.6 ,          -1.4 ,        0.0139 ,           +0.0056 ,           -0.0044 ,        0.0394 ,            +0.0043 ,            -0.0045 ,           0.66 ,         +0.21 ,         -0.21 
1236.04 , 1           ,             144 ,         +15 ,         -13 ,         56.0 ,         +6.0 ,          -4.9 ,        0.0541 ,           +0.0088 ,           -0.0087 ,        0.0089 ,            +0.0102 ,            -0.0098 ,            7.3 ,          +3.5 ,          -3.5 
1258.02 , 1           ,             990 ,        +249 ,        -199 ,          324 ,          +82 ,           -65 ,       -0.0043 ,           +0.0045 ,           -0.0052 ,        0.0072 ,            +0.0058 ,            -0.0053 ,             52 ,           +26 ,           -26 
1258.01 , 1           ,              73 ,         +72 ,         -42 ,      161.124 ,            0 ,             0 ,        0.0199 ,           +0.0064 ,           -0.0065 ,       -0.0272 ,            +0.0068 ,            -0.0061 ,           0.28 ,         +0.29 ,         -0.18 
1258.03 , 1           ,            1997 ,        +306 ,        -316 ,          654 ,         +100 ,          -104 ,        0.0140 ,           +0.0074 ,           -0.0072 ,       -0.0082 ,            +0.0074 ,            -0.0080 ,           14.5 ,          +8.9 ,          -9.1 
1258.02 , 2           ,             872 ,        +237 ,        -522 ,      620.032 ,            0 ,             0 ,       -0.0049 ,           +0.0049 ,           -0.0054 ,        0.0092 ,            +0.0056 ,            -0.0051 ,             46 ,           +24 ,           -35 
1258.01 , 2           ,             1.3 ,        +9.3 ,        -1.1 ,      69.6183 ,            0 ,             0 ,        0.0177 ,           +0.0062 ,           -0.0065 ,       -0.0232 ,            +0.0068 ,            -0.0061 ,         0.0051 ,       +0.0360 ,       -0.0046 
1258.03 , 2           ,            1699 ,        +284 ,        -357 ,          557 ,          +93 ,          -117 ,        0.0093 ,           +0.0071 ,           -0.0065 ,       -0.0059 ,            +0.0069 ,            -0.0078 ,           12.3 ,          +7.6 ,          -7.9 
1307.02 , 1           ,             258 ,        +155 ,         -82 ,           83 ,          +50 ,           -26 ,        0.0245 ,           +0.0066 ,           -0.0079 ,       -0.0199 ,            +0.0092 ,            -0.0096 ,           27.3 ,         +16.5 ,          -8.9 
1307.01 , 1           ,             206 ,         +57 ,         -48 ,           66 ,          +18 ,           -15 ,         0.058 ,            +0.011 ,            -0.016 ,         0.027 ,             +0.011 ,             -0.011 ,           15.4 ,          +4.3 ,          -3.7 
1336.04 , 1           ,             149 ,        +396 ,        -148 ,      597.796 ,            0 ,             0 ,        -0.011 ,            +0.027 ,            -0.025 ,         0.001 ,             +0.025 ,             -0.026 ,            131 ,          +349 ,          -130 
1336.01 , 1           ,              59 ,         +19 ,         -26 ,       36.533 ,            0 ,             0 ,         0.023 ,            +0.025 ,            -0.034 ,        -0.038 ,             +0.031 ,             -0.025 ,           10.1 ,          +3.2 ,          -4.5 
1336.02 , 1           ,              55 ,         +22 ,         -27 ,      36.5896 ,            0 ,             0 ,        0.0116 ,           +0.0161 ,           -0.0093 ,        0.0063 ,            +0.0086 ,            -0.0162 ,           10.0 ,          +4.0 ,          -4.9 
1336.03 , 1           ,             3.9 ,       +53.9 ,        -3.6 ,      245.343 ,            0 ,             0 ,         0.000 ,            +0.046 ,            -0.048 ,         0.018 ,             +0.041 ,             -0.040 ,           0.53 ,         +7.46 ,         -0.50 
1353.02 , 1           ,              70 ,         +21 ,         -22 ,         24.7 ,         +7.4 ,          -7.9 ,       -0.0257 ,           +0.0044 ,           -0.0047 ,        0.0059 ,            +0.0047 ,            -0.0045 ,           11.0 ,          +3.3 ,          -3.6 
1353.01 , 1           ,             758 ,         +86 ,         -81 ,          268 ,          +30 ,           -29 ,       -0.0314 ,           +0.0040 ,           -0.0045 ,        0.0108 ,            +0.0030 ,            -0.0028 ,           0.98 ,         +0.11 ,         -0.11 
1353.03 , 1           ,            49.3 ,        +3.6 ,        -3.3 ,         17.4 ,         +1.3 ,          -1.2 ,       -0.0326 ,           +0.0045 ,           -0.0049 ,        0.0176 ,            +0.0060 ,            -0.0045 ,           2.92 ,         +0.23 ,         -0.24 
1529.02 , 1           ,            13.2 ,        +8.9 ,        -3.3 ,          4.1 ,         +2.8 ,          -1.0 ,         0.005 ,            +0.038 ,            -0.037 ,         0.001 ,             +0.035 ,             -0.035 ,            8.7 ,          +6.0 ,          -2.6 
1529.01 , 1           ,            12.3 ,        +8.5 ,        -3.1 ,         3.81 ,        +2.64 ,         -0.98 ,        -0.055 ,            +0.021 ,            -0.017 ,        0.0213 ,            +0.0069 ,            -0.0066 ,           1.62 ,         +1.14 ,         -0.45 
1783.01 , 1           ,             789 ,        +242 ,        -131 ,          283 ,          +87 ,           -47 ,       -0.0090 ,           +0.0025 ,           -0.0024 ,        0.0082 ,            +0.0043 ,            -0.0052 ,           2.13 ,         +0.67 ,         -0.38 
1783.02 , 1           ,            1.61 ,       +0.93 ,       -1.23 ,      2.23203 ,            0 ,             0 ,       -0.0137 ,           +0.0038 ,           -0.0038 ,        0.0316 ,            +0.0066 ,            -0.0080 ,          0.019 ,        +0.011 ,        -0.015 
1831.02 , 1           ,             2.6 ,       +60.7 ,        -2.4 ,       2414.4 ,            0 ,             0 ,        -0.002 ,            +0.016 ,            -0.015 ,         0.006 ,             +0.014 ,             -0.018 ,            3.0 ,         +68.3 ,          -2.7 
1831.04 , 1           ,             1.5 ,       +13.8 ,        -1.3 ,      235.014 ,            0 ,             0 ,        -0.000 ,            +0.016 ,            -0.015 ,         0.011 ,             +0.014 ,             -0.015 ,           0.16 ,         +1.45 ,         -0.14 
1831.03 , 1           ,            4.19 ,       +1.18 ,       -0.82 ,         1.26 ,        +0.35 ,         -0.24 ,        -0.002 ,            +0.017 ,            -0.015 ,         0.007 ,             +0.014 ,             -0.016 ,           1.93 ,         +0.54 ,         -0.38 
1831.01 , 1           ,            20.7 ,        +5.5 ,        -3.9 ,          6.2 ,         +1.7 ,          -1.2 ,        0.0289 ,           +0.0063 ,           -0.0069 ,        0.0191 ,            +0.0050 ,            -0.0047 ,           1.73 ,         +0.46 ,         -0.33 
1873.02 , 1           ,             123 ,        +508 ,         -99 ,      306.617 ,            0 ,             0 ,         0.025 ,            +0.021 ,            -0.031 ,        -0.004 ,             +0.027 ,             -0.015 ,            7.8 ,         +32.5 ,          -6.9 
1873.01 , 1           ,              82 ,         +86 ,         -30 ,        87.48 ,            0 ,             0 ,         0.027 ,            +0.022 ,            -0.039 ,        -0.062 ,             +0.041 ,             -0.036 ,           0.60 ,         +0.65 ,         -0.29 
1977.02 , 1           ,             5.2 ,        +1.3 ,        -1.1 ,         1.23 ,        +0.30 ,         -0.26 ,       -0.0004 ,           +0.0093 ,           -0.0111 ,        0.0078 ,            +0.0077 ,            -0.0076 ,           12.3 ,          +4.2 ,          -3.9 
1977.01 , 1           ,            10.4 ,        +3.1 ,        -3.6 ,      8.30542 ,            0 ,             0 ,       -0.0027 ,           +0.0020 ,           -0.0025 ,       -0.0174 ,            +0.0056 ,            -0.0078 ,            4.5 ,          +1.7 ,          -1.9 
1977.02 , 2           ,            2.03 ,       +0.93 ,       -0.59 ,         0.48 ,        +0.22 ,         -0.14 ,        -0.009 ,            +0.045 ,            -0.043 ,        -0.005 ,             +0.047 ,             -0.049 ,            4.8 ,          +2.5 ,          -1.8 
1977.01 , 2           ,             2.8 ,        +1.5 ,        -1.2 ,      3.56459 ,            0 ,             0 ,       -0.0043 ,           +0.0071 ,           -0.0076 ,        -0.058 ,             +0.021 ,             -0.025 ,           1.22 ,         +0.72 ,         -0.60 
2025.03 , 1           ,            45.6 ,       +15.1 ,        -8.9 ,         16.9 ,         +5.6 ,          -3.3 ,       -0.0051 ,           +0.0070 ,           -0.0070 ,       -0.0010 ,            +0.0075 ,            -0.0078 ,           17.1 ,          +6.4 ,          -4.5 
2025.01 , 1           ,            10.3 ,        +2.7 ,        -2.1 ,         3.80 ,        +1.00 ,         -0.77 ,        0.0003 ,           +0.0036 ,           -0.0038 ,       -0.0073 ,            +0.0065 ,            -0.0065 ,           0.64 ,         +0.25 ,         -0.23 
2025.02 , 1           ,            26.5 ,        +4.5 ,        -3.1 ,          9.8 ,         +1.7 ,          -1.1 ,        0.0119 ,           +0.0027 ,           -0.0025 ,        0.0109 ,            +0.0030 ,            -0.0034 ,           2.69 ,         +0.61 ,         -0.53 
2025.03 , 2           ,              13 ,         +13 ,         -11 ,      26.2338 ,            0 ,             0 ,        -0.019 ,            +0.046 ,            -0.044 ,        -0.014 ,             +0.045 ,             -0.043 ,            4.9 ,          +4.8 ,          -4.1 
2025.01 , 2           ,             5.6 ,        +3.2 ,        -2.6 ,      5.88946 ,            0 ,             0 ,         0.012 ,            +0.024 ,            -0.019 ,        -0.047 ,             +0.033 ,             -0.036 ,           0.35 ,         +0.23 ,         -0.19 
2025.02 , 2           ,            15.3 ,        +6.5 ,        -5.6 ,      12.8723 ,            0 ,             0 ,         0.025 ,            +0.022 ,            -0.012 ,         0.037 ,             +0.019 ,             -0.014 ,           1.55 ,         +0.70 ,         -0.62 
2038.01 , 1           ,             7.5 ,        +5.1 ,        -3.0 ,      6.40173 ,            0 ,             0 ,         0.004 ,            +0.012 ,            -0.013 ,        -0.001 ,             +0.014 ,             -0.014 ,           2.17 ,         +1.47 ,         -0.88 
2038.02 , 1           ,             7.0 ,        +4.9 ,        -2.8 ,       6.3238 ,            0 ,             0 ,        0.0078 ,           +0.0049 ,           -0.0038 ,       -0.0140 ,            +0.0077 ,            -0.0101 ,           1.44 ,         +1.02 ,         -0.59 
2038.03 , 1           ,             5.1 ,        +8.1 ,        -4.7 ,      8.69679 ,            0 ,             0 ,         0.025 ,            +0.015 ,            -0.017 ,        -0.011 ,             +0.017 ,             -0.015 ,            4.4 ,          +7.0 ,          -4.0 
2038.04 , 1           ,              33 ,         +15 ,         -23 ,      28.7627 ,            0 ,             0 ,         0.008 ,            +0.015 ,            -0.014 ,         0.023 ,             +0.022 ,             -0.017 ,             29 ,           +14 ,           -21 

